Joint Recognition of Handwritten Text and Named Entities with a Neural End-to-end Model

When extracting information from handwritten documents, text transcription and named entity recognition are usually faced as separate subsequent tasks. This has the disadvantage that errors in the first module affect heavily the performance of the second module. In this work we propose to do both tasks jointly, using a single neural network with a common architecture used for plain text recognition. Experimentally, the work has been tested on a collection of historical marriage records. Results of experiments are presented to show the effect on the performance for different configurations: different ways of encoding the information, doing or not transfer learning and processing at text line or multi-line region level. The results are comparable to state of the art reported in the ICDAR 2017 Information Extraction competition, even though the proposed technique does not use any dictionaries, language modeling or post processing.

==> rebuttal.txt <==
We appreciate the valuable comments of the reviewers. If accepted, we will do our best to address all concerns and revise the writing to make some of the details clearer.

The paper shows that it is possible to use a single neural network model to solve HTR+NER, obtaining comparable performance to more complex techniques. The motivation and advantages are given in the introduction. The experiments do not show that this approach is significantly better than doing it in two steps. Certainly a more complete experimentation should be done to fully demonstrate our approach, and it is indeed in our future workplan. 

Comments for REV1:

We agree that the table of results do not contain all possible comparisons with many possibilities to test, the ideal experimentation would consist in running all the possible configurations, but it would generate a high number of cases. Due to this we opted to include results that could be compared by pairs, each differing by only one change.  We consider that this simplification is enough to draw conclusions. If the paper is accepted we will include additional description on the analysis of the configurations.

We agree that it would be good to analyze the error that corresponds to HTR and NER separately, so we will include this in our future plans. In this paper, however, we have only used the performance measures defined in the IEHHR competition in order to be comparable with the participant's methods.

The task defined by the IEHHR competition assumes a perfect register segmentation and text line detection (and word segmentation in the case of word level). This info would have to be manually provided or automatically obtained (which could decrease the overall performance). Either way the concatenation of text lines could be done in a production system. "Less prepared data" refers to not needing word segmentation. Line segmentation is needed.
We agree that context (including relevant and non-relevant words, labelled as 'other') can improve the overall performance. Concatenating the lines of the register is beneficial, but it is only our first step. As stated in the conclusion, we plan to investigate the incorporation of specific language models and dictionaries to benefit from context information. 

Comments for REV2:

The main idea of our approach is explained in the first paragraph of Sec.IV.A. The model learns to predict a sequence of symbols that are characters and semantic labels combined, i.e. not word based. There is no backtracking. The CTC decoding gives the most probable sequence. It will define words (separated by spaces) with tags already present (or not present) for the words. Tags are only provided for the detected named entities.

Comments for REV3:

We agree that only testing with marriage records is a limited experimentation, but as far as we know, this is the only publicly available dataset that contains the labelled ground-truth at both HTR and NER level for information extraction. In any case, we do plan to create and include other datasets, including ones with less structured documents.



==> reviews.txt <==
Thank you for your submission to DAS 2018. The DAS 2018 review
response period will be between January 11 and January 13.

During this time, you will have access to the current state of
your reviews and have the opportunity to submit a response of
up to 500 words. Please keep in mind the following during this
process:

* The response must focus on any factual errors in the reviews
and any questions posed by the reviewers. It must not provide
new research results or reformulate the presentation. Try to be
as concise and to the point as possible.

* The review response period is an opportunity to react to the
reviews, but not a requirement to do so. Thus, if you feel the
reviews are accurate and the reviewers have not asked any
questions, then you do not have to respond.

* The reviews are as submitted by the PC members, without any
coordination between them. Thus, there may be inconsistencies.
Furthermore, these are not the final versions of the reviews.
The reviews can later be updated to take into account author
feedback, and in rare cases we may find it necessary to solicit
other outside reviews after the review response period.

* The program co-chairs will read your responses carefully and
take this information into account during the discussions. On
the other hand, the program co-chairs will not directly respond
to your responses, and reviewers may or may not change their
review opinions based on your responses.

* Your response will be seen by all PC members who have access
to the discussion of your paper, so please try to be polite and
constructive.

The reviews on your paper are attached to this letter. To
submit your response you should log on the EasyChair Web page
for DAS 2018 and select your submission on the menu.

----------------------- REVIEW 1 ---------------------
PAPER: 91
TITLE: Joint Handwritten Text Recognition and Named Entity Recognition with Single End-to-End Model
AUTHORS: Manuel Carbonell, Mauricio Villegas, Alicia Fornés and Josep Lladós

Overall evaluation: -1 (weak reject)
Technical correctness and rigor: 2 (poor)
Quality of writing and presentation: 3 (fair)
Novelty and originality: 3 (fair)
Relevance (to DAS): 4 (good)
Reproducability (including use of standard datasets, when appropriate): 4 (good)
Generalizability: 2 (poor)

----------- Review -----------
This paper presents a method in order to perform handwritten text recognition and entities tagging using a single model.
In order to represent the semantic labels, several encoding schemas are proposed and evaluated. A CNN+BLSTM+CTC model is used. In addition, Transfer learning and curriculum learning are also tested.    
The experiments shown in the paper are interesting, but lack of some more consistent comparisons. Various experimental settings are used, but the final table only shows some partial comparisons, from which it is difficult/impossible to draw some conclusions. For instance, the last two lines show results which two types of tags, and two configurations (transfer and transfer+curriculum). What is the evaluation for open tags + transfer? The best setting with region level must also be compared to a similar setting for line level. 
From this paper is it hence difficult to assess whether the joint task allows for better generalization. Is the HTR modified by the NER task?

While the purpose of the paper is to present a single end-to-end model for both HTR and NER, it would be interesting to have separated evaluations in order to better understand the difficulty of this task for this corpus. Scores are high (0.90), but are the missing points due to HTR (CER) or due to NER tagging errors?

A basic baseline is missing: using an HTR and then a CRF (partially done by one competition participants, but not with the same settings). 

It is not clear in the evaluation measure how the false positives are considered.
In your conclusion, you say that you perform similarly with less prepared data (register level instead of line level): but in your settings the register level is artificially built by concatenating the line regions (and not simply using the initial register image).

----------------------- REVIEW 2 ---------------------
PAPER: 91
TITLE: Joint Handwritten Text Recognition and Named Entity Recognition with Single End-to-End Model
AUTHORS: Manuel Carbonell, Mauricio Villegas, Alicia Fornés and Josep Lladós

Overall evaluation: 1 (weak accept)
Technical correctness and rigor: 3 (fair)
Quality of writing and presentation: 4 (good)
Novelty and originality: 3 (fair)
Relevance (to DAS): 4 (good)
Reproducability (including use of standard datasets, when appropriate): 3 (fair)
Generalizability: 3 (fair)

----------- Review -----------
In this article, two ideas are put forward: the first concerns the interest of linking the recognition process (HTR) to the tagging process to better benefit one of the advantages of the other; The word "Joint" in the title supports this idea of pooling the two processes. The other idea is the use of particular encoding of text favoring the prediction of semantic tags.

I do not see how the HTR works, how tagging is done at the same time as recognition, how the processes influences each other? I do not see how the system of recognition of the line works: does it recognize characters, words? Is there a backtrack on recognition if the tag is not appropriate? How does the "Joint" of the title work? not clear! You do the HTR, but when do you give the tag to the system, where in the HTR?

You do not explain why you do it in a unique model (joint). Is a sequential model: recognition, then tagging not as effective? You say that you can have the same performances with separate models. It is not absurd to consider that it's more modular, easier to control to do it separately, no?

The second idea concerning the encoding has been explained by showing several possible types of encoding. However, everything is centered on the word: its category and its membership in the named entity. It works if all the analyzed text corresponds to the named entity and the remaining words have a weak contribution, which is limiting, because in reality, 1) named entities are embedded in the text, 2) some have not enough words revealing components of the entity. This can be harmful for the extraction of such poor entities into "useful" words.

It is regrettable that the experiments shown do not show these different categories of named entities: enough provided in words, not enough provided in words, and how in each category, the system manages to tag. A beginning of resolution was shown by extending the lines, juxtaposing them, to cover the whole curriculum. But, despite the improved performance, we do not see how the model has been enriched to better identify the named entities. Why do some words have no category? Placed all in category "other"? Do you think that the context cannot help? These words belong to the context which can contribute to the recognition.

----------------------- REVIEW 3 ---------------------
PAPER: 91
TITLE: Joint Handwritten Text Recognition and Named Entity Recognition with Single End-to-End Model
AUTHORS: Manuel Carbonell, Mauricio Villegas, Alicia Fornés and Josep Lladós

Overall evaluation: 3 (strong accept)
Technical correctness and rigor: 5 (excellent)
Quality of writing and presentation: 4 (good)
Novelty and originality: 5 (excellent)
Relevance (to DAS): 5 (excellent)
Reproducability (including use of standard datasets, when appropriate): 4 (good)
Generalizability: 4 (good)

----------- Review -----------
This paper proposes to simultaneously solve the problem of handwriting recognition and named entity recognition for handwritten documents. It uses a deep net to do this and the features for the image and the named entity are combined together. 

Results are shown on a dataset of Spanish marriage records and compare well with using separate recognizers and named entity detectors.

The main weakness of the paper is that it is only tested on marriage records which are v. highly structured documents. It would be interesting to demonstrate that this approach also works on other documents.

Excellent work.

------------------------------------------------------

Best wishes,

Dan Lopresti, Basilis Gatos, Koichi Kise, Jean-Marc Ogier
DAS 2018 program co-chairs

